Photometry and Performance of SPECULOOS-South

SPECULOOS-South, an observatory composed of four independent 1m robotic telescopes, located at ESO Paranal, Chile, started scientific operation in January 2019. This Southern Hemisphere facility operates as part of SPECULOOS, an international network of 1m-class telescopes surveying for transiting terrestrial planets around the nearest and brightest ultra-cool dwarfs. To automatically and efficiently process the observations of SPECULOOS-South, and to deal with the specialised photometric requirements of ultra-cool dwarf targets, we present our automatic pipeline. This pipeline includes an algorithm for automated differential photometry and an extensive correction technique for the effects of telluric water vapour, using ground measurements of the precipitable water vapour. Observing very red targets in the near-infrared can result in photometric systematics in the differential lightcurves, related to the temporally-varying, wavelength-dependent opacity of the Earth's atmosphere. These systematics are sufficient to affect the daily quality of the lightcurves, the longer time-scale variability study of our targets and even mimic transit-like signals. Here we present the implementation and impact of our water vapour correction method. Using the 179 nights and 98 targets observed in the I+z' filter by SPECULOOS-South since January 2019, we show the impressive photometric performance of the facility (with a median precision of ~1.5 mmag for 30-min binning of the raw, non-detrended lightcurves) and assess its detection potential. We compare simultaneous observations with SPECULOOS-South and TESS, to show that we readily achieve high-precision, space-level photometry for bright, ultra-cool dwarfs, highlighting SPECULOOS-South as the first facility of its kind.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

figures             Directory containing                        images in the paper
ref.bib             bibliography


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
